A Comment on Privacy-Preserving Scalar Product Protocols as proposed in "SPOC"

Privacy-preserving scalar product (PPSP) protocols are an important building block for secure computation tasks in various applications. Lu et al. (TPDS'13) introduced a PPSP protocol that does not rely on cryptographic assumptions and that is used in a wide range of publications to date. In this comment paper, we show that Lu et al.'s protocol is insecure and should not be used. We describe specific attacks against it and, using impossibility results of Impagliazzo and Rudich (STOC'89), show that it is inherently insecure and cannot be fixed without relying on at least some cryptographic assumptions.

==> crypto.tikz <==
\begin{tikzpicture}[transform shape]
	%\draw (0,0) -- (10,0) -- (10,5) -- (0,5) -- (0,0);
	
	\draw (5,4) node {\Large OT};
	
	\draw[-implies,double equal sign distance] (4.2,4.5) -- (4.6,4.1);
	
	\draw (3.5,4.5) node {\Large PPSP};
	
	\draw (3.5,3.5) node {\Large STPC};
	
	\draw[-implies,double equal sign distance] (4.6,3.9) -- (4.2,3.5);
	
	\draw[-implies,double equal sign distance] (3.5,3.75) -- (3.5,4.25);
	
	\draw (6.4, 4) node {\Large SKE};
	
	\draw[-implies,double equal sign distance] (5.4,4) -- (5.9,4);
	
	\draw (8, 4) node {\Large OWF};
	
	\draw[implies-,double equal sign distance] (6.9,4) -- (7.4,4) node[pos=0.5,sloped] {\Big/};
	
	\draw[dashed, line width=0.45mm, red] (7.175,2.9) -- (7.175, 4.9);
	
	\draw (6.2, 3.2) node[align=left] {\scriptsize ``public-key\\\scriptsize cryptography''};
	
	\draw (8.2, 3.2) node[align=left] {\scriptsize ``symmetric\\\scriptsize cryptography''};
	
\end{tikzpicture}





==> protocol.tikz <==
\begin{tikzpicture}[transform shape]
	\draw (0,0) -- (15,0) -- (15,9.5) -- (0,9.5) -- (0,0);
	
	\draw (2,9) node {\Large $P_0$};
	\node[align=left] at (2,8)  {$\vec{a} = (a_1, \ldots, a_n) \in \mathbb{Z}_q^n$};
	
	\draw (12,9) node {\Large $P_1$};
	\node[align=left] at (12,8)  {$\vec{b} = (b_1, \ldots, b_n) \in \mathbb{Z}_q^n$};
	
	\node[align=left] at (7.5,7) {\textbf{Step 1:} (performed by $P_0$) Given security parameters $k_1, k_2, k_3, k_4$ choose a $k_1$-bit prime $p$ and \\ a $k_2$-bit prime $\alpha$. \underline{Add $a_{n+1} = a_{n+2} = 0$.} Choose \underline{random $s\in\mathbb{Z}_p$} and random $k_3$-bit $c_1,\ldots, c_{n+2}$.}; 
	
	\node[align=left] at (5.5,6) {Then, for $i\in\{1,\ldots,n+2\}$ let $C_i= \begin{cases}
		\underline{s \cdot} c_i \mod p & a_i = 0\\
		\underline{s \cdot} (\alpha \cdot a_i + c_i) \mod p & a_i \neq 0
		\end{cases} $};
	
	\node[align=left] at (7.5,4.75) {send $\alpha, p, C_1, \ldots, C_{n+2}$};
	\draw[->] (5,4.5) -- (10,4.5);
	
	\node[align=left] at (8,3.5) {\textbf{Step 2:} (performed by $P_1$) \underline{Add $b_{n+1} = b_{n+2} = 0$ and choose random $k_4$-bit $r_1,\ldots, r_{n+2}$.}};
	
	\node[align=left] at (10,2.5) {For $i\in\{1,\ldots,n+2\}$ let $D_i= \begin{cases}
		\underline{r_i \cdot} C_i \mod p & b_i = 0\\
		b_i \cdot \alpha \cdot C_i \mod p & b_i \neq 0
		\end{cases}$};
	
	\node[align=left] at (7.5,1.5) {send $D = \sum_{i=1}^{n+2} D_i \mod p$};
	\draw[<-] (5,1.25) -- (10,1.25);
	
	\node[align=left] at (6.75,0.5) {\textbf{Step 3:} (performed by $P_0$) Compute $E = \underline{s^{-1} \cdot} D \mod p$. Output $\vec{a} \cdot \vec{b} = \frac{E - (E \mod \alpha^2)}{\alpha^2}$.}; 
	
\end{tikzpicture}

==> protocol_eval_plot.tikz <==
\pgfplotsset{scaled y ticks=false}
\begin{tikzpicture}[transform shape]

\definecolor{color1}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color0}{HTML}{8b0000}
\definecolor{color2}{rgb}{0.89921568627451,0.452941176470588,0.456862745098039}

\begin{groupplot}[
	group style={
		group name=my plots,
		group size=1 by 2,
		xticklabels at=edge bottom,
		vertical sep = 6pt},
	height=2cm,
	tick align=outside,
	ytick pos=left,
	xtick pos=left,
	axis y line=left,
	x grid style={lightgray!92.02614379084967!black},
	xlabel={$k_4$},
	xmin=128, xmax=512,
	xtick style={color=black},
	xtick = {-128, 0, 128, 256, 384, 512},
	xticklabels={-128, 0, 128, 256, 384, 512},
	label style={font=\small},
	tick label style={font=\footnotesize},
	y grid style={lightgray!92.02614379084967!black},
	legend cell align={left},
	every axis x label/.style={at={(current axis.right of origin)},anchor=west},
]
\nextgroupplot[axis x line=bottom, legend entries = {\hspace{-.6cm}\phantom{\ref{pgfplots:plot1}} \textbf{Attack Accuracy}\\ $\vec{a}=\vec{0}$, $\vec{b}, \vec{b'}\in \mathbb{Z}_q^n$\\ $\vec{a}=\vec{0}$, $|\vec{b'} - \vec{b}| = 1$\\ $\vec{a}\in \mathbb{Z}_q^n$, $\vec{b},\vec{b'}\in \mathbb{Z}_q^n$\\ $\vec{a}\in \mathbb{Z}_q^n$, $|\vec{b'} - \vec{b}| = 1$\\}, legend style={at={(0.6,0.67)},anchor=west, font=\tiny},
ymin=0.454, ymax=1.026,ytick={0.5, 0.75,1}]

\addlegendimage{empty legend}

\addplot [thick, blue]
table {%
	128 0.995
	144 0.994
	160 0.99
	176 0.995
	192 0.994
	200 0.992
	216 0.995
	228 0.74
	230 0.58
	236 0.492
	240 0.461
	256 0.494
	272 0.501
	288 0.46
	304 0.507
	320 0.495
	326 0.499
	332 0.48
	334 0.517
	336 0.514
	352 0.515
	368 0.49
	384 0.515
	400 0.518
	416 0.523
	432 0.508
	448 0.49
	464 0.493
	480 0.473
	496 0.503
	512 0.522
};\label{pgfplots:plot2}

\addplot [thick, color1]
table {%
	128 1
	144 0.999
	160 0.485
	176 0.517
	192 0.502
	200 0.517
	216 0.501
	228 0.485
	230 0.492
	236 0.498
	240 0.497
	256 0.501
	272 0.501
	288 0.514
	304 0.526
	320 0.498
	326 0.504
	332 0.466
	334 0.504
	336 0.511
	352 0.478
	368 0.521
	384 0.491
	400 0.492
	416 0.489
	432 0.509
	448 0.499
	464 0.535
	480 0.499
	496 0.509
	512 0.477
};\label{pgfplots:plot4}

\addplot [thick, red]
table {%
	128 0.978
	144 0.971
	160 0.977
	176 0.974
	192 0.98
	200 0.981
	216 0.971
	228 0.982
	230 0.978
	236 0.976
	240 0.976
	256 0.977
	272 0.976
	288 0.974
	304 0.988
	320 0.983
	326 0.977
	332 0.896
	334 0.708
	336 0.532
	352 0.484
	368 0.503
	384 0.489
	400 0.493
	416 0.464
	432 0.492
	448 0.508
	464 0.486
	480 0.496
	496 0.478
	512 0.488
};
\label{pgfplots:plot1}

\addplot [thick, color0]
table {%
	128 1
	144 1
	160 1
	176 1
	192 1
	200 1
	216 1
	228 1
	230 1
	236 1
	240 1
	256 0.893
	272 0.492
	288 0.501
	304 0.522
	320 0.531
	326 0.484
	332 0.493
	334 0.51
	336 0.506
	352 0.511
	368 0.487
	384 0.503
	400 0.507
	416 0.468
	432 0.501
	448 0.494
	464 0.499
	480 0.522
	496 0.511
	512 0.516
};\label{pgfplots:plot3}

\draw [dashed] (200,0.454) -- (200,1.026);
\draw [dashed] (326,0.454) -- (326,1.026);

\nextgroupplot[ymode=log,x label style={at={(axis description cs:1,0)}}, legend entries = {Correctness Error}, legend style={at={(0.62,0.65)},anchor=west, font=\scriptsize},
ymin=0, ymax=2e+34, ytick={1, 268435456, 72057594037927936, 19342813113834066795298816, 5192296858534827628530496329220096}, yticklabels={1,$2^{28}$,$2^{56}$,$2^{86}$, $2^{112}$}, axis x line=bottom, y axis line style={-}, extra x tick style={grid=none,align=center, font=\tiny}, extra x ticks = {200, 326}, extra x tick labels = {$k_2$, $2k_2 +$\\ $2\log_2 q - k_3$}, height=2cm]

\addplot [thick, teal]
table {
128 0
144 0
160 0
176 22563.79
192 1492799477.219
208 97083788475666.8
210 385112187153740
212 1.56990290263886e+15
214 6.26925123099851e+15
216 2.47001462868008e+16
224 6.39171387203726e+18
240 4.18041409727287e+23
256 2.77324014476401e+28
272 1.78154118329529e+33
288 4.07532937123742e+33
304 4.00028559052041e+33
320 3.96191051363044e+33
322 3.7525879336101e+33
324 3.83511814829495e+33
326 3.81894959814528e+33
332 3.82319815835746e+33
336 4.00506407064838e+33
352 3.70557130110548e+33
368 3.93373107580868e+33
384 3.85957704606967e+33
400 3.78757499695621e+33
416 3.83847037981273e+33
432 3.87615021751422e+33
448 3.79591162951145e+33
464 4.00542067482932e+33
480 4.00181724018359e+33
496 3.68738006652612e+33
512 3.86183919477796e+33
};
\label{pgfplots:plot5}
\draw [dashed] (200,1) -- (200,2e+33);
\draw [dashed] (326,1) -- (326,2e+33);

\end{groupplot}
\end{tikzpicture}
